Efficient simulations of ionized ISM emission lines: A detailed comparison between the FIRE high-redshift suite and observations

The Atacama Large Millimeter/Submillimeter Array (ALMA) in the sub-millimeter and the James Webb Space Telescope (JWST) in the infrared have achieved robust spectroscopic detections of emission lines from the interstellar medium (ISM) in some of the first galaxies. These unprecedented measurements provide valuable information regarding the ISM properties, stellar populations, galaxy morphologies, and kinematics in these high-redshift galaxies and, in principle, offer powerful tests of state-of-the-art galaxy formation models, as implemented in hydrodynamical simulations. To facilitate direct comparisons between simulations and observations, we develop a fast post-processing pipeline for predicting the line emission from the HII regions around simulated star particles, accounting for spatial variations in the surrounding gas density, metallicity, and incident radiation spectrum. Our ISM line emission model currently captures H$\alpha$, H$\beta$, and all of the [OIII] and [OII] lines targeted by ALMA and the JWST at $z>6$. We illustrate the power of this approach by applying our line emission model to the publicly available Feedback In Realistic Environment (FIRE) high-$z$ simulation suite and perform a detailed comparison with current observations. We show that the FIRE mass--metallicity relation is in $1\sigma$ agreement with ALMA/JWST measurements after accounting for the inhomogeneities in ISM properties. We also quantitatively validate the one-zone model description, which is widely used for interpreting [OIII] and H$\beta$ line luminosity measurements. This model is publicly available and can be implemented on top of a broad range of galaxy formation simulations for comparison with JWST and ALMA measurements.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
